Towards HRTF Personalization using Denoising Diffusion Models

Head-Related Transfer Functions (HRTFs) have fundamental applications for realistic rendering in immersive audio scenarios. However, they are strongly subject-dependent as they vary considerably depending on the shape of the ears, head and torso. Thus, personalization procedures are required for accurate binaural rendering. Recently, Denoising Diffusion Probabilistic Models (DDPMs), a class of generative learning techniques, have been applied to solve a variety of signal processing-related problems. In this paper, we propose a first approach for using DDPM conditioned on anthropometric measurements to generate personalized Head-Related Impulse Response (HRIR), the time-domain representation of HRTF. The results show the feasibility of DDPMs for HRTF personalization obtaining performance in line with state-of-the-art models.

==> images/data/HRIR_gt.txt <==
   2.2675737e-05   0.0000000e+00
   4.5351474e-05   2.8102465e-05
   6.8027211e-05  -5.0100293e-04
   9.0702948e-05  -6.3664819e-04
   1.1337868e-04   8.3491431e-04
   1.3605442e-04  -6.3331164e-04
   1.5873016e-04  -2.4124889e-03
   1.8140590e-04  -2.8435632e-03
   2.0408163e-04   2.1401529e-03
   2.2675737e-04  -1.8619730e-03
   2.4943311e-04   2.0490475e-03
   2.7210884e-04   6.1678918e-03
   2.9478458e-04  -5.6860257e-03
   3.1746032e-04   5.2935394e-03
   3.4013605e-04   2.7603334e-03
   3.6281179e-04   1.7296033e-04
   3.8548753e-04   5.4688668e-03
   4.0816327e-04   1.2602734e-03
   4.3083900e-04  -1.1041987e-03
   4.5351474e-04  -3.2030694e-03
   4.7619048e-04   5.1539697e-03
   4.9886621e-04  -5.1250134e-03
   5.2154195e-04  -3.0578084e-03
   5.4421769e-04  -1.4919804e-03
   5.6689342e-04  -1.8954483e-03
   5.8956916e-04   5.3278555e-03
   6.1224490e-04  -6.5926903e-04
   6.3492063e-04   5.6596777e-03
   6.5759637e-04   5.8571132e-03
   6.8027211e-04   2.5214891e-02
   7.0294785e-04   1.1457392e-01
   7.2562358e-04   3.4952137e-01
   7.4829932e-04   4.8144404e-01
   7.7097506e-04   3.1194994e-01
   7.9365079e-04  -4.9520679e-03
   8.1632653e-04  -4.1594952e-01
   8.3900227e-04  -5.6984596e-01
   8.6167800e-04  -3.5376399e-01
   8.8435374e-04  -3.1820355e-02
   9.0702948e-04   1.0116159e-01
   9.2970522e-04   1.9740728e-03
   9.5238095e-04  -6.1025111e-02
   9.7505669e-04   3.5918854e-03
   9.9773243e-04   6.1582247e-02
   1.0204082e-03  -1.0513429e-01
   1.0430839e-03  -1.9769874e-02
   1.0657596e-03  -3.1839358e-02
   1.0884354e-03  -1.4750631e-01
   1.1111111e-03   4.1031780e-02
   1.1337868e-03  -7.7356783e-03
   1.1564626e-03   1.6876244e-02
   1.1791383e-03  -3.6039810e-02
   1.2018141e-03  -7.1628654e-02
   1.2244898e-03  -1.5147668e-02
   1.2471655e-03   2.2999449e-02
   1.2698413e-03   3.6607206e-02
   1.2925170e-03  -4.9459673e-03
   1.3151927e-03   3.4991882e-02
   1.3378685e-03  -3.6963065e-02
   1.3605442e-03   1.1160832e-02
   1.3832200e-03   1.5676604e-03
   1.4058957e-03   7.0364247e-02
   1.4285714e-03   2.5347906e-02
   1.4512472e-03  -2.7837846e-02
   1.4739229e-03   1.2695649e-03
   1.4965986e-03   3.6963056e-04
   1.5192744e-03   6.3783699e-02
   1.5419501e-03  -2.9775214e-02
   1.5646259e-03   2.7247572e-02
   1.5873016e-03  -1.6125868e-03
   1.6099773e-03   3.2292450e-02
   1.6326531e-03   4.8304266e-02
   1.6553288e-03   3.8424256e-02
   1.6780045e-03   4.1865105e-03
   1.7006803e-03  -2.2616882e-02
   1.7233560e-03   2.5657964e-02
   1.7460317e-03  -1.1032186e-02
   1.7687075e-03   4.9648648e-02
   1.7913832e-03  -7.1206279e-03
   1.8140590e-03   2.7557852e-02
   1.8367347e-03   3.4647533e-02
   1.8594104e-03   4.7902092e-02
   1.8820862e-03   3.1358895e-02
   1.9047619e-03   2.8433251e-02
   1.9274376e-03   5.2296141e-02
   1.9501134e-03   1.0842849e-03
   1.9727891e-03   3.7666190e-02
   1.9954649e-03   4.3571013e-03
   2.0181406e-03   3.5803377e-02
   2.0408163e-03   2.2453738e-02
   2.0634921e-03   2.9505943e-02
   2.0861678e-03   1.8836140e-02
   2.1088435e-03   2.4644128e-02
   2.1315193e-03   2.6511458e-02
   2.1541950e-03   1.4834866e-02
   2.1768707e-03   4.1190941e-02
   2.1995465e-03   2.9243069e-03
   2.2222222e-03   2.5753625e-02
   2.2448980e-03   1.9804902e-02
   2.2675737e-03   3.5619716e-02
   2.2902494e-03   2.1224826e-02
   2.3129252e-03   2.8905848e-02
   2.3356009e-03   1.4940732e-02
   2.3582766e-03   3.5283968e-03
   2.3809524e-03   2.1482699e-02
   2.4036281e-03   2.9659167e-03
   2.4263039e-03   2.2164270e-02
   2.4489796e-03   1.2685724e-02
   2.4716553e-03   1.6514041e-02
   2.4943311e-03   4.7264943e-03
   2.5170068e-03   2.2370277e-02
   2.5396825e-03   1.4444037e-02
   2.5623583e-03   9.3605732e-03
   2.5850340e-03   2.3134542e-02
   2.6077098e-03   1.0214544e-02
   2.6303855e-03   1.3957830e-02
   2.6530612e-03   1.3048442e-02
   2.6757370e-03   1.1061881e-02
   2.6984127e-03   4.7936203e-03
   2.7210884e-03   2.5873089e-02
   2.7437642e-03   1.4128098e-02
   2.7664399e-03   1.2921963e-02
   2.7891156e-03   1.8271870e-02
   2.8117914e-03   7.0083185e-03
   2.8344671e-03   4.8641051e-03
   2.8571429e-03   8.3004048e-03
   2.8798186e-03   6.5349074e-03
   2.9024943e-03  -6.6136868e-03
   2.9251701e-03   7.2184490e-03
   2.9478458e-03   1.0110674e-03
   2.9705215e-03   8.5257362e-05
   2.9931973e-03   8.3209292e-03
   3.0158730e-03   6.0226392e-03
   3.0385488e-03   9.8363053e-03
   3.0612245e-03   1.2825387e-02
   3.0839002e-03   1.7691922e-03
   3.1065760e-03   1.7232912e-03
   3.1292517e-03   9.8841827e-03
   3.1519274e-03  -6.1488584e-03
   3.1746032e-03  -3.6744259e-03
   3.1972789e-03   4.5061631e-03
   3.2199546e-03  -2.7470113e-04
   3.2426304e-03   4.4778999e-03
   3.2653061e-03   1.2401726e-02
   3.2879819e-03   4.7529364e-03
   3.3106576e-03   4.0475235e-03
   3.3333333e-03   3.4176822e-03
   3.3560091e-03  -6.1740620e-03
   3.3786848e-03  -2.1667158e-03
   3.4013605e-03   5.7888650e-03
   3.4240363e-03   3.2796271e-03
   3.4467120e-03   4.4788572e-04
   3.4693878e-03   1.1294118e-02
   3.4920635e-03   3.3376270e-03
   3.5147392e-03   5.8862495e-04
   3.5374150e-03   6.5853095e-03
   3.5600907e-03  -9.9724341e-03
   3.5827664e-03  -1.6575307e-02
   3.6054422e-03  -9.1451002e-03
   3.6281179e-03  -1.1190095e-02
   3.6507937e-03  -1.0853459e-02
   3.6734694e-03   4.4183817e-03
   3.6961451e-03   5.6294172e-03
   3.7188209e-03   6.3721896e-03
   3.7414966e-03   1.2413762e-02
   3.7641723e-03   3.6614892e-03
   3.7868481e-03   5.3647564e-04
   3.8095238e-03   4.5417280e-03
   3.8321995e-03  -1.3243907e-03
   3.8548753e-03  -3.8418011e-03
   3.8775510e-03   5.2873212e-03
   3.9002268e-03  -6.5053007e-04
   3.9229025e-03  -3.1185760e-03
   3.9455782e-03   7.8861463e-03
   3.9682540e-03  -8.7297468e-04
   3.9909297e-03  -5.9661031e-03
   4.0136054e-03   3.4386575e-03
   4.0362812e-03  -2.2395508e-03
   4.0589569e-03  -4.4832244e-03
   4.0816327e-03   6.0241027e-04
   4.1043084e-03  -7.2137351e-03
   4.1269841e-03  -3.3641205e-03
   4.1496599e-03   4.5400037e-03
   4.1723356e-03  -2.6645856e-03
   4.1950113e-03  -9.4480816e-04
   4.2176871e-03   5.7312873e-03
   4.2403628e-03  -1.7660262e-03
   4.2630385e-03  -5.4398188e-03
   4.2857143e-03   2.2112012e-03
   4.3083900e-03  -4.1840106e-04
   4.3310658e-03  -7.8720071e-06
   4.3537415e-03   7.7332855e-03
   4.3764172e-03  -4.5961349e-05
   4.3990930e-03  -2.0609044e-03
   4.4217687e-03   5.6788290e-03
   4.4444444e-03  -1.4546366e-04
   4.4671202e-03  -2.0729301e-03
   4.4897959e-03   2.4505488e-03
   4.5124717e-03  -2.5955194e-03
   4.5351474e-03  -3.8044126e-03
   4.5578231e-03   1.9843975e-03
   4.5804989e-03  -2.0515324e-04
   4.6031746e-03  -2.8108647e-03
   4.6258503e-03   2.2276917e-03
   4.6485261e-03  -6.8916451e-04
   4.6712018e-03  -4.9942200e-03
   4.6938776e-03  -2.7639821e-03
   4.7165533e-03  -4.6482175e-03
   4.7392290e-03  -3.4402160e-03
   4.7619048e-03  -7.9803803e-04
   4.7845805e-03  -3.3958046e-03
   4.8072562e-03  -8.5335988e-04
   4.8299320e-03   3.8224757e-03
   4.8526077e-03   8.5996842e-04
   4.8752834e-03   1.0319023e-03
   4.8979592e-03   3.2453239e-03
   4.9206349e-03  -1.4247748e-03
   4.9433107e-03  -1.9748521e-03
   4.9659864e-03  -3.5757674e-04
   4.9886621e-03  -1.7649631e-03
   5.0113379e-03   1.8696592e-04
   5.0340136e-03   1.4641108e-03
   5.0566893e-03  -5.3983029e-05
   5.0793651e-03   1.4291723e-03
   5.1020408e-03   3.0691606e-03
   5.1247166e-03   1.1493852e-03
   5.1473923e-03   3.7879692e-04
   5.1700680e-03   1.2410596e-03
   5.1927438e-03  -6.0518262e-04
   5.2154195e-03  -1.2684667e-03
   5.2380952e-03   3.3826574e-04
   5.2607710e-03  -1.1542250e-03
   5.2834467e-03  -1.4383433e-03
   5.3061224e-03   3.0318532e-04
   5.3287982e-03  -2.7417386e-04
   5.3514739e-03  -2.4972253e-05
   5.3741497e-03   1.1501250e-03
   5.3968254e-03   5.3596149e-04
   5.4195011e-03   2.2498743e-04
   5.4421769e-03   3.8139791e-04
   5.4648526e-03  -2.4907462e-04
   5.4875283e-03  -1.4525632e-04
   5.5102041e-03   3.7311383e-05
   5.5328798e-03  -2.9837666e-04
   5.5555556e-03  -1.5631053e-04
   5.5782313e-03   3.3372807e-05
   5.6009070e-03  -8.8126883e-05
   5.6235828e-03  -8.1483754e-05
   5.6462585e-03   5.6285931e-05
   5.6689342e-03   2.0851902e-05
   5.6916100e-03   8.6256990e-06
   5.7142857e-03   4.1201946e-05
   5.7369615e-03   1.1114132e-05
   5.7596372e-03   2.3917784e-06
   5.7823129e-03  -3.3728347e-07
   5.8049887e-03   0.0000000e+00


==> images/data/HRIR_pred.txt <==
   2.2675737e-05   2.8169360e-03
   4.5351474e-05  -3.3981968e-03
   6.8027211e-05  -1.5942561e-03
   9.0702948e-05  -2.4508582e-03
   1.1337868e-04  -9.7038876e-04
   1.3605442e-04   4.3591964e-03
   1.5873016e-04   2.3943123e-03
   1.8140590e-04   1.8059092e-03
   2.0408163e-04   1.4418613e-03
   2.2675737e-04   1.1141403e-03
   2.4943311e-04  -5.8625294e-03
   2.7210884e-04  -3.7576379e-03
   2.9478458e-04   2.9555708e-03
   3.1746032e-04   1.3821232e-03
   3.4013605e-04  -2.4286704e-03
   3.6281179e-04   2.4983368e-03
   3.8548753e-04   4.4070156e-03
   4.0816327e-04  -2.1201228e-03
   4.3083900e-04  -3.1366614e-03
   4.5351474e-04  -3.0929176e-04
   4.7619048e-04   2.7701096e-03
   4.9886621e-04   1.4695895e-03
   5.2154195e-04  -3.5149399e-03
   5.4421769e-04   7.9727615e-04
   5.6689342e-04  -4.4412818e-04
   5.8956916e-04   1.4376885e-03
   6.1224490e-04   7.9955719e-03
   6.3492063e-04  -3.3333716e-03
   6.5759637e-04  -7.9788985e-03
   6.8027211e-04   3.8663428e-03
   7.0294785e-04   9.6415408e-02
   7.2562358e-04   2.1503186e-01
   7.4829932e-04   3.9651060e-01
   7.7097506e-04   5.3367418e-01
   7.9365079e-04   4.6017475e-02
   8.1632653e-04  -3.3915526e-01
   8.3900227e-04  -3.9800978e-01
   8.6167800e-04  -4.9921367e-01
   8.8435374e-04  -2.6923755e-01
   9.0702948e-04   9.1622040e-02
   9.2970522e-04   8.0939606e-02
   9.5238095e-04  -6.7000046e-02
   9.7505669e-04  -4.6528578e-02
   9.9773243e-04   3.1728089e-02
   1.0204082e-03   6.3085884e-02
   1.0430839e-03  -5.4742634e-02
   1.0657596e-03  -1.2187474e-01
   1.0884354e-03  -2.0177528e-02
   1.1111111e-03  -6.5843545e-02
   1.1337868e-03  -5.4237913e-02
   1.1564626e-03   2.0456307e-02
   1.1791383e-03   5.6146406e-02
   1.2018141e-03   2.2992874e-02
   1.2244898e-03   1.4211685e-02
   1.2471655e-03   1.6921526e-02
   1.2698413e-03  -5.4671252e-03
   1.2925170e-03  -3.4125340e-03
   1.3151927e-03  -1.0248085e-02
   1.3378685e-03  -6.4024655e-03
   1.3605442e-03   6.7644999e-03
   1.3832200e-03   3.2893889e-02
   1.4058957e-03   2.2975065e-02
   1.4285714e-03   3.5004269e-02
   1.4512472e-03   4.4082370e-02
   1.4739229e-03   1.0247055e-02
   1.4965986e-03   8.4883273e-03
   1.5192744e-03  -8.5031148e-03
   1.5419501e-03  -2.8365165e-02
   1.5646259e-03   5.4892083e-03
   1.5873016e-03   3.3718269e-02
   1.6099773e-03   2.4030708e-02
   1.6326531e-03   7.4570114e-04
   1.6553288e-03  -6.0096961e-03
   1.6780045e-03  -7.4034687e-03
   1.7006803e-03   7.2636483e-03
   1.7233560e-03   2.1659635e-02
   1.7460317e-03   2.7897706e-02
   1.7687075e-03   2.1951539e-02
   1.7913832e-03   4.3483056e-02
   1.8140590e-03   3.4000799e-02
   1.8367347e-03   3.5210934e-02
   1.8594104e-03   3.0727237e-02
   1.8820862e-03   3.0586483e-02
   1.9047619e-03   2.0481829e-02
   1.9274376e-03   1.6988637e-02
   1.9501134e-03   3.3048760e-02
   1.9727891e-03   2.9815050e-02
   1.9954649e-03   3.1476304e-02
   2.0181406e-03   2.9428596e-02
   2.0408163e-03   2.7731646e-02
   2.0634921e-03   2.6310895e-02
   2.0861678e-03   3.1328686e-02
   2.1088435e-03   2.7642196e-02
   2.1315193e-03   1.9336650e-02
   2.1541950e-03   1.2905681e-02
   2.1768707e-03   3.1566739e-02
   2.1995465e-03   3.0196857e-02
   2.2222222e-03   2.3185864e-02
   2.2448980e-03   2.5931083e-02
   2.2675737e-03   1.6192960e-02
   2.2902494e-03   2.1045486e-02
   2.3129252e-03   2.1866031e-02
   2.3356009e-03   2.1615962e-02
   2.3582766e-03   2.9167837e-02
   2.3809524e-03   2.9881697e-02
   2.4036281e-03   2.3235014e-02
   2.4263039e-03   1.1028150e-02
   2.4489796e-03  -8.5167931e-03
   2.4716553e-03   9.9896849e-04
   2.4943311e-03   1.3084738e-02
   2.5170068e-03   9.8719560e-03
   2.5396825e-03   1.0703492e-02
   2.5623583e-03   1.9722169e-02
   2.5850340e-03   1.0506418e-02
   2.6077098e-03   1.4813863e-02
   2.6303855e-03   1.9023642e-02
   2.6530612e-03   2.1671260e-02
   2.6757370e-03   1.5831515e-02
   2.6984127e-03   8.3675049e-03
   2.7210884e-03   6.3642398e-03
   2.7437642e-03   9.2448723e-03
   2.7664399e-03   3.9857393e-03
   2.7891156e-03   1.2262884e-02
   2.8117914e-03   1.2481471e-02
   2.8344671e-03   8.8388547e-03
   2.8571429e-03   6.4824447e-03
   2.8798186e-03   9.2040729e-03
   2.9024943e-03   3.2460971e-03
   2.9251701e-03  -2.6271730e-03
   2.9478458e-03  -4.9054287e-03
   2.9705215e-03  -6.8798196e-03
   2.9931973e-03   2.5756969e-03
   3.0158730e-03   1.1793270e-02
   3.0385488e-03   1.7891541e-03
   3.0612245e-03   6.2773610e-03
   3.0839002e-03   1.2728490e-02
   3.1065760e-03   4.2021819e-03
   3.1292517e-03   2.8581934e-03
   3.1519274e-03   4.7386484e-04
   3.1746032e-03  -5.9443787e-03
   3.1972789e-03  -3.4195916e-03
   3.2199546e-03   1.6968355e-03
   3.2426304e-03   3.8353628e-03
   3.2653061e-03   1.1302478e-02
   3.2879819e-03   1.4926947e-02
   3.3106576e-03   1.7646313e-02
   3.3333333e-03   1.5539878e-02
   3.3560091e-03   1.1489919e-02
   3.3786848e-03   9.6483938e-03
   3.4013605e-03   4.9854368e-03
   3.4240363e-03   1.7683324e-04
   3.4467120e-03   3.3917560e-03
   3.4693878e-03   3.0539690e-03
   3.4920635e-03   2.5367604e-03
   3.5147392e-03   7.0084757e-03
   3.5374150e-03   9.3959253e-03
   3.5600907e-03   3.6113942e-04
   3.5827664e-03  -1.8862933e-03
   3.6054422e-03  -5.5749593e-03
   3.6281179e-03  -7.8514097e-03
   3.6507937e-03  -6.3183419e-03
   3.6734694e-03  -1.4312849e-03
   3.6961451e-03  -4.7470778e-03
   3.7188209e-03   4.2538703e-03
   3.7414966e-03   6.0204943e-03
   3.7641723e-03   8.1504509e-03
   3.7868481e-03   5.1775398e-03
   3.8095238e-03   4.5351055e-03
   3.8321995e-03  -4.3104561e-03
   3.8548753e-03  -1.0281083e-02
   3.8775510e-03  -7.7011958e-03
   3.9002268e-03  -4.1321223e-03
   3.9229025e-03  -4.8742443e-03
   3.9455782e-03  -3.0241441e-03
   3.9682540e-03   4.6942942e-04
   3.9909297e-03  -1.7640879e-05
   4.0136054e-03   9.3639772e-03
   4.0362812e-03   3.4228652e-03
   4.0589569e-03  -1.5142509e-03
   4.0816327e-03  -2.4851132e-04
   4.1043084e-03   2.5915790e-03
   4.1269841e-03  -2.2265199e-04
   4.1496599e-03   2.6264926e-03
   4.1723356e-03   3.4294126e-03
   4.1950113e-03   1.5935823e-03
   4.2176871e-03   1.1093128e-02
   4.2403628e-03   6.9932989e-04
   4.2630385e-03  -4.3491209e-03
   4.2857143e-03  -2.4438188e-03
   4.3083900e-03   1.2272643e-04
   4.3310658e-03   4.7765858e-03
   4.3537415e-03  -2.5441707e-03
   4.3764172e-03  -5.4390207e-03
   4.3990930e-03   1.1461107e-03
   4.4217687e-03   2.0038008e-03
   4.4444444e-03  -7.6784492e-03
   4.4671202e-03  -6.5244548e-04
   4.4897959e-03  -1.5467280e-03
   4.5124717e-03  -2.1935841e-03
   4.5351474e-03  -2.5418615e-03
   4.5578231e-03  -2.9242737e-04
   4.5804989e-03   1.2651032e-03
   4.6031746e-03  -1.4574970e-03
   4.6258503e-03  -5.0539281e-03
   4.6485261e-03  -7.1198540e-03
   4.6712018e-03  -7.2698621e-04
   4.6938776e-03   4.7238148e-04
   4.7165533e-03  -4.6772305e-03
   4.7392290e-03  -2.2186399e-03
   4.7619048e-03  -2.7378402e-03
   4.7845805e-03  -6.7278510e-03
   4.8072562e-03   4.9214577e-03
   4.8299320e-03  -5.4945648e-03
   4.8526077e-03   2.2398308e-06
   4.8752834e-03   7.7416189e-03
   4.8979592e-03   8.0143604e-03
   4.9206349e-03   1.5013788e-03
   4.9433107e-03  -5.5019185e-04
   4.9659864e-03  -1.0319659e-03
   4.9886621e-03   5.2744132e-03
   5.0113379e-03   9.7387051e-04
   5.0340136e-03  -4.3542823e-04
   5.0566893e-03   3.3360743e-04
   5.0793651e-03   4.8666121e-04
   5.1020408e-03   8.1935618e-04
   5.1247166e-03  -9.8690810e-04
   5.1473923e-03  -6.3099032e-03
   5.1700680e-03  -1.0568053e-03
   5.1927438e-03   4.2768605e-03
   5.2154195e-03  -8.6827017e-04
   5.2380952e-03  -2.6566018e-03
   5.2607710e-03   6.0510244e-03
   5.2834467e-03  -3.7399489e-03
   5.3061224e-03   7.9237740e-04
   5.3287982e-03   7.2749937e-03
   5.3514739e-03  -3.0356226e-05
   5.3741497e-03  -4.8700115e-04
   5.3968254e-03  -5.4599606e-03
   5.4195011e-03   1.1899499e-03
   5.4421769e-03   1.2035791e-03
   5.4648526e-03  -2.6971949e-03
   5.4875283e-03   2.1772906e-03
   5.5102041e-03   5.7704449e-03
   5.5328798e-03  -2.3114095e-03
   5.5555556e-03   1.4437437e-03
   5.5782313e-03  -3.7366105e-03
   5.6009070e-03  -5.6190789e-04
   5.6235828e-03   1.1136739e-03
   5.6462585e-03  -4.0067732e-04
   5.6689342e-03   4.9878955e-03
   5.6916100e-03   5.2051297e-03
   5.7142857e-03   1.2313593e-03
   5.7369615e-03  -3.3907429e-03
   5.7596372e-03   3.5541521e-03
   5.7823129e-03  -6.6216011e-04
   5.8049887e-03   3.7354559e-03


==> images/data/HRTF_gt.txt <==
   0.0000000e+00  -2.6438513e-02
   1.7226562e+02  -5.3782195e-01
   3.4453125e+02   1.0363476e-01
   5.1679688e+02   4.6677708e-01
   6.8906250e+02  -4.2046978e-02
   8.6132812e+02   2.9673159e-01
   1.0335938e+03   1.9778200e-01
   1.2058594e+03   8.1309475e-01
   1.3781250e+03   1.7920009e+00
   1.5503906e+03   2.4355023e+00
   1.7226562e+03   7.6323273e-01
   1.8949219e+03   2.3169262e+00
   2.0671875e+03   1.4087117e+00
   2.2394531e+03   2.5606729e+00
   2.4117188e+03   3.2280605e+00
   2.5839844e+03   4.5117781e+00
   2.7562500e+03   3.5940387e+00
   2.9285156e+03   4.9492564e+00
   3.1007812e+03   5.0795195e+00
   3.2730469e+03   6.3842524e+00
   3.4453125e+03   6.4582872e+00
   3.6175781e+03   6.5488985e+00
   3.7898438e+03   5.8065086e+00
   3.9621094e+03   6.5280181e+00
   4.1343750e+03   6.0897325e+00
   4.3066406e+03   7.7762346e+00
   4.4789062e+03   7.3573824e+00
   4.6511719e+03   7.5669714e+00
   4.8234375e+03   6.7269360e+00
   4.9957031e+03   6.6082508e+00
   5.1679688e+03   6.9008636e+00
   5.3402344e+03   6.9233757e+00
   5.5125000e+03   6.9421239e+00
   5.6847656e+03   6.6509312e+00
   5.8570312e+03   6.5103931e+00
   6.0292969e+03   6.0212539e+00
   6.2015625e+03   4.9090053e+00
   6.3738281e+03   4.5161683e+00
   6.5460938e+03   3.9575390e+00
   6.7183594e+03   3.4626725e+00
   6.8906250e+03   2.9564879e+00
   7.0628906e+03   3.3336598e+00
   7.2351562e+03   3.1971584e+00
   7.4074219e+03   2.9273536e+00
   7.5796875e+03   4.0824074e+00
   7.7519531e+03   4.6307744e+00
   7.9242188e+03   4.9299879e+00
   8.0964844e+03   4.0603542e+00
   8.2687500e+03   2.4708230e+00
   8.4410156e+03   6.2934230e-01
   8.6132812e+03  -1.6479161e+00
   8.7855469e+03  -3.6379258e+00
   8.9578125e+03  -4.3094545e+00
   9.1300781e+03  -2.9219565e+00
   9.3023438e+03  -2.9314702e+00
   9.4746094e+03  -3.8595614e+00
   9.6468750e+03  -6.3932182e+00
   9.8191406e+03  -9.2321718e+00
   9.9914062e+03  -1.5653052e+01
   1.0163672e+04  -1.2580974e+01
   1.0335938e+04  -1.2820493e+01
   1.0508203e+04  -1.3932099e+01
   1.0680469e+04  -1.2185949e+01
   1.0852734e+04  -1.3012317e+01
   1.1025000e+04  -1.0944669e+01
   1.1197266e+04  -9.4212310e+00
   1.1369531e+04  -7.4831622e+00
   1.1541797e+04  -6.2114247e+00
   1.1714062e+04  -4.8939743e+00
   1.1886328e+04  -7.1681850e+00
   1.2058594e+04  -7.7897020e+00
   1.2230859e+04  -9.6411185e+00
   1.2403125e+04  -1.0474450e+01
   1.2575391e+04  -1.0214959e+01
   1.2747656e+04  -1.0655101e+01
   1.2919922e+04  -1.2201710e+01
   1.3092188e+04  -1.1071084e+01
   1.3264453e+04  -1.0983134e+01
   1.3436719e+04  -1.1888725e+01
   1.3608984e+04  -9.7970834e+00
   1.3781250e+04  -1.2517723e+01
   1.3953516e+04  -1.4982717e+01
   1.4125781e+04  -1.5950515e+01
   1.4298047e+04  -2.0161776e+01
   1.4470312e+04  -1.4234758e+01
   1.4642578e+04  -1.5596542e+01
   1.4814844e+04  -7.0809085e+00
   1.4987109e+04  -7.6450448e+00
   1.5159375e+04  -6.2434169e+00
   1.5331641e+04  -7.3734679e+00
   1.5503906e+04  -7.5936124e+00
   1.5676172e+04  -9.8336910e+00
   1.5848438e+04  -9.5572114e+00
   1.6020703e+04  -9.3760240e+00
   1.6192969e+04  -9.0912751e+00
   1.6365234e+04  -8.7991305e+00
   1.6537500e+04  -9.1658629e+00
   1.6709766e+04  -9.8043569e+00
   1.6882031e+04  -9.3377564e+00
   1.7054297e+04  -1.1997462e+01
   1.7226562e+04  -1.2130077e+01
   1.7398828e+04  -1.2987882e+01
   1.7571094e+04  -1.3459484e+01
   1.7743359e+04  -1.5815870e+01
   1.7915625e+04  -1.6321294e+01
   1.8087891e+04  -1.5841953e+01
   1.8260156e+04  -1.5698339e+01
   1.8432422e+04  -1.6127144e+01
   1.8604688e+04  -1.4048251e+01
   1.8776953e+04  -1.2660812e+01
   1.8949219e+04  -1.0020745e+01
   1.9121484e+04  -8.3150183e+00
   1.9293750e+04  -6.0683500e+00
   1.9466016e+04  -3.8999143e+00
   1.9638281e+04  -2.7767238e+00
   1.9810547e+04  -2.9152568e+00
   1.9982812e+04  -5.4369293e+00
   2.0155078e+04  -1.0621406e+01
   2.0327344e+04  -1.8221377e+01
   2.0499609e+04  -2.6950108e+01
   2.0671875e+04  -3.6184445e+01
   2.0844141e+04  -4.5490647e+01
   2.1016406e+04  -5.6524720e+01
   2.1188672e+04  -6.8232410e+01
   2.1360938e+04  -6.6328314e+01
   2.1533203e+04  -6.7731936e+01
   2.1705469e+04  -6.9070280e+01
   2.1877734e+04  -7.0211226e+01
   2.2050000e+04  -7.1069444e+01
   2.2222266e+04  -7.0211226e+01
   2.2394531e+04  -6.9070280e+01
   2.2566797e+04  -6.7731936e+01
   2.2739062e+04  -6.6328314e+01
   2.2911328e+04  -6.8232410e+01
   2.3083594e+04  -5.6524720e+01
   2.3255859e+04  -4.5490647e+01
   2.3428125e+04  -3.6184445e+01
   2.3600391e+04  -2.6950108e+01
   2.3772656e+04  -1.8221377e+01
   2.3944922e+04  -1.0621406e+01
   2.4117188e+04  -5.4369293e+00
   2.4289453e+04  -2.9152568e+00
   2.4461719e+04  -2.7767238e+00
   2.4633984e+04  -3.8999143e+00
   2.4806250e+04  -6.0683500e+00
   2.4978516e+04  -8.3150183e+00
   2.5150781e+04  -1.0020745e+01
   2.5323047e+04  -1.2660812e+01
   2.5495312e+04  -1.4048251e+01
   2.5667578e+04  -1.6127144e+01
   2.5839844e+04  -1.5698339e+01
   2.6012109e+04  -1.5841953e+01
   2.6184375e+04  -1.6321294e+01
   2.6356641e+04  -1.5815870e+01
   2.6528906e+04  -1.3459484e+01
   2.6701172e+04  -1.2987882e+01
   2.6873438e+04  -1.2130077e+01
   2.7045703e+04  -1.1997462e+01
   2.7217969e+04  -9.3377564e+00
   2.7390234e+04  -9.8043569e+00
   2.7562500e+04  -9.1658629e+00
   2.7734766e+04  -8.7991305e+00
   2.7907031e+04  -9.0912751e+00
   2.8079297e+04  -9.3760240e+00
   2.8251562e+04  -9.5572114e+00
   2.8423828e+04  -9.8336910e+00
   2.8596094e+04  -7.5936124e+00
   2.8768359e+04  -7.3734679e+00
   2.8940625e+04  -6.2434169e+00
   2.9112891e+04  -7.6450448e+00
   2.9285156e+04  -7.0809085e+00
   2.9457422e+04  -1.5596542e+01
   2.9629688e+04  -1.4234758e+01
   2.9801953e+04  -2.0161776e+01
   2.9974219e+04  -1.5950515e+01
   3.0146484e+04  -1.4982717e+01
   3.0318750e+04  -1.2517723e+01
   3.0491016e+04  -9.7970834e+00
   3.0663281e+04  -1.1888725e+01
   3.0835547e+04  -1.0983134e+01
   3.1007812e+04  -1.1071084e+01
   3.1180078e+04  -1.2201710e+01
   3.1352344e+04  -1.0655101e+01
   3.1524609e+04  -1.0214959e+01
   3.1696875e+04  -1.0474450e+01
   3.1869141e+04  -9.6411185e+00
   3.2041406e+04  -7.7897020e+00
   3.2213672e+04  -7.1681850e+00
   3.2385938e+04  -4.8939743e+00
   3.2558203e+04  -6.2114247e+00
   3.2730469e+04  -7.4831622e+00
   3.2902734e+04  -9.4212310e+00
   3.3075000e+04  -1.0944669e+01
   3.3247266e+04  -1.3012317e+01
   3.3419531e+04  -1.2185949e+01
   3.3591797e+04  -1.3932099e+01
   3.3764062e+04  -1.2820493e+01
   3.3936328e+04  -1.2580974e+01
   3.4108594e+04  -1.5653052e+01
   3.4280859e+04  -9.2321718e+00
   3.4453125e+04  -6.3932182e+00
   3.4625391e+04  -3.8595614e+00
   3.4797656e+04  -2.9314702e+00
   3.4969922e+04  -2.9219565e+00
   3.5142188e+04  -4.3094545e+00
   3.5314453e+04  -3.6379258e+00
   3.5486719e+04  -1.6479161e+00
   3.5658984e+04   6.2934230e-01
   3.5831250e+04   2.4708230e+00
   3.6003516e+04   4.0603542e+00
   3.6175781e+04   4.9299879e+00
   3.6348047e+04   4.6307744e+00
   3.6520312e+04   4.0824074e+00
   3.6692578e+04   2.9273536e+00
   3.6864844e+04   3.1971584e+00
   3.7037109e+04   3.3336598e+00
   3.7209375e+04   2.9564879e+00
   3.7381641e+04   3.4626725e+00
   3.7553906e+04   3.9575390e+00
   3.7726172e+04   4.5161683e+00
   3.7898438e+04   4.9090053e+00
   3.8070703e+04   6.0212539e+00
   3.8242969e+04   6.5103931e+00
   3.8415234e+04   6.6509312e+00
   3.8587500e+04   6.9421239e+00
   3.8759766e+04   6.9233757e+00
   3.8932031e+04   6.9008636e+00
   3.9104297e+04   6.6082508e+00
   3.9276562e+04   6.7269360e+00
   3.9448828e+04   7.5669714e+00
   3.9621094e+04   7.3573824e+00
   3.9793359e+04   7.7762346e+00
   3.9965625e+04   6.0897325e+00
   4.0137891e+04   6.5280181e+00
   4.0310156e+04   5.8065086e+00
   4.0482422e+04   6.5488985e+00
   4.0654688e+04   6.4582872e+00
   4.0826953e+04   6.3842524e+00
   4.0999219e+04   5.0795195e+00
   4.1171484e+04   4.9492564e+00
   4.1343750e+04   3.5940387e+00
   4.1516016e+04   4.5117781e+00
   4.1688281e+04   3.2280605e+00
   4.1860547e+04   2.5606729e+00
   4.2032812e+04   1.4087117e+00
   4.2205078e+04   2.3169262e+00
   4.2377344e+04   7.6323273e-01
   4.2549609e+04   2.4355023e+00
   4.2721875e+04   1.7920009e+00
   4.2894141e+04   8.1309475e-01
   4.3066406e+04   1.9778200e-01
   4.3238672e+04   2.9673159e-01
   4.3410938e+04  -4.2046978e-02
   4.3583203e+04   4.6677708e-01
   4.3755469e+04   1.0363476e-01
   4.3927734e+04  -5.3782195e-01


==> images/data/HRTF_pred.txt <==
   0.0000000e+00   6.2618822e-01
   1.7226562e+02  -1.8188985e-01
   3.4453125e+02  -1.9540587e-01
   5.1679688e+02   1.0993794e-01
   6.8906250e+02  -4.1649386e-01
   8.6132812e+02  -2.1481168e+00
   1.0335938e+03  -4.0028894e-01
   1.2058594e+03   2.4352482e-01
   1.3781250e+03   2.9976013e+00
   1.5503906e+03   2.9090123e+00
   1.7226562e+03   2.3771920e+00
   1.8949219e+03   3.0931342e+00
   2.0671875e+03   1.7883158e+00
   2.2394531e+03   2.0392177e+00
   2.4117188e+03   3.2479215e+00
   2.5839844e+03   4.9825883e+00
   2.7562500e+03   3.9766040e+00
   2.9285156e+03   4.8118062e+00
   3.1007812e+03   5.0200195e+00
   3.2730469e+03   4.8609548e+00
   3.4453125e+03   5.2149734e+00
   3.6175781e+03   6.5396605e+00
   3.7898438e+03   7.1793451e+00
   3.9621094e+03   7.4560509e+00
   4.1343750e+03   7.0692997e+00
   4.3066406e+03   8.6666813e+00
   4.4789062e+03   7.4708185e+00
   4.6511719e+03   8.5032520e+00
   4.8234375e+03   7.8018894e+00
   4.9957031e+03   7.0264773e+00
   5.1679688e+03   5.4611654e+00
   5.3402344e+03   5.0503392e+00
   5.5125000e+03   5.4002743e+00
   5.6847656e+03   5.3682365e+00
   5.8570312e+03   5.2094154e+00
   6.0292969e+03   4.9618101e+00
   6.2015625e+03   4.8598123e+00
   6.3738281e+03   4.2856245e+00
   6.5460938e+03   3.6357360e+00
   6.7183594e+03   4.1821647e+00
   6.8906250e+03   4.3623185e+00
   7.0628906e+03   4.1271911e+00
   7.2351562e+03   4.1358919e+00
   7.4074219e+03   4.0929451e+00
   7.5796875e+03   3.4966662e+00
   7.7519531e+03   1.5786244e+00
   7.9242188e+03   1.3592269e+00
   8.0964844e+03   9.9829638e-01
   8.2687500e+03   3.6126521e-01
   8.4410156e+03   4.0382311e-01
   8.6132812e+03  -3.7266168e-01
   8.7855469e+03  -2.1653130e+00
   8.9578125e+03  -3.6828713e+00
   9.1300781e+03  -6.1795225e+00
   9.3023438e+03  -5.9970198e+00
   9.4746094e+03  -7.7996740e+00
   9.6468750e+03  -9.9508343e+00
   9.8191406e+03  -9.7454786e+00
   9.9914062e+03  -7.4169755e+00
   1.0163672e+04  -1.3030048e+01
   1.0335938e+04  -1.3207977e+01
   1.0508203e+04  -1.6419235e+01
   1.0680469e+04  -1.2341934e+01
   1.0852734e+04  -9.7273922e+00
   1.1025000e+04  -8.0811224e+00
   1.1197266e+04  -7.3403749e+00
   1.1369531e+04  -5.9217191e+00
   1.1541797e+04  -3.4704721e+00
   1.1714062e+04  -3.7968874e+00
   1.1886328e+04  -4.4229503e+00
   1.2058594e+04  -2.8542373e+00
   1.2230859e+04  -2.9886661e+00
   1.2403125e+04  -3.2416627e+00
   1.2575391e+04  -3.2538676e+00
   1.2747656e+04  -3.5728607e+00
   1.2919922e+04  -3.9535167e+00
   1.3092188e+04  -5.4329066e+00
   1.3264453e+04  -5.5308018e+00
   1.3436719e+04  -4.8477368e+00
   1.3608984e+04  -6.9987354e+00
   1.3781250e+04  -7.8710361e+00
   1.3953516e+04  -1.2825846e+01
   1.4125781e+04  -1.0880939e+01
   1.4298047e+04  -8.3567066e+00
   1.4470312e+04  -6.3144822e+00
   1.4642578e+04  -5.5929708e+00
   1.4814844e+04  -4.5379629e+00
   1.4987109e+04  -6.2017374e+00
   1.5159375e+04  -4.7976665e+00
   1.5331641e+04  -6.9332132e+00
   1.5503906e+04  -8.7399206e+00
   1.5676172e+04  -5.2371111e+00
   1.5848438e+04  -7.3281951e+00
   1.6020703e+04  -8.1744080e+00
   1.6192969e+04  -8.8776121e+00
   1.6365234e+04  -7.4153624e+00
   1.6537500e+04  -8.2959890e+00
   1.6709766e+04  -1.1407328e+01
   1.6882031e+04  -1.0733629e+01
   1.7054297e+04  -1.3197008e+01
   1.7226562e+04  -1.7411686e+01
   1.7398828e+04  -1.6712423e+01
   1.7571094e+04  -1.7046028e+01
   1.7743359e+04  -1.8081053e+01
   1.7915625e+04  -1.8181517e+01
   1.8087891e+04  -2.1669975e+01
   1.8260156e+04  -1.9771860e+01
   1.8432422e+04  -1.8006727e+01
   1.8604688e+04  -1.6223539e+01
   1.8776953e+04  -1.5887910e+01
   1.8949219e+04  -1.6286537e+01
   1.9121484e+04  -1.5278980e+01
   1.9293750e+04  -1.7389336e+01
   1.9466016e+04  -1.5079917e+01
   1.9638281e+04  -1.5061879e+01
   1.9810547e+04  -1.5531540e+01
   1.9982812e+04  -2.3419239e+01
   2.0155078e+04  -2.2344090e+01
   2.0327344e+04  -2.8964146e+01
   2.0499609e+04  -3.3366936e+01
   2.0671875e+04  -2.4647924e+01
   2.0844141e+04  -4.2346466e+01
   2.1016406e+04  -2.3485928e+01
   2.1188672e+04  -2.4500456e+01
   2.1360938e+04  -2.0684788e+01
   2.1533203e+04  -2.5004721e+01
   2.1705469e+04  -2.2099173e+01
   2.1877734e+04  -2.3999050e+01
   2.2050000e+04  -2.5870306e+01
   2.2222266e+04  -2.3999050e+01
   2.2394531e+04  -2.2099173e+01
   2.2566797e+04  -2.5004721e+01
   2.2739062e+04  -2.0684788e+01
   2.2911328e+04  -2.4500456e+01
   2.3083594e+04  -2.3485928e+01
   2.3255859e+04  -4.2346466e+01
   2.3428125e+04  -2.4647924e+01
   2.3600391e+04  -3.3366936e+01
   2.3772656e+04  -2.8964146e+01
   2.3944922e+04  -2.2344090e+01
   2.4117188e+04  -2.3419239e+01
   2.4289453e+04  -1.5531540e+01
   2.4461719e+04  -1.5061879e+01
   2.4633984e+04  -1.5079917e+01
   2.4806250e+04  -1.7389336e+01
   2.4978516e+04  -1.5278980e+01
   2.5150781e+04  -1.6286537e+01
   2.5323047e+04  -1.5887910e+01
   2.5495312e+04  -1.6223539e+01
   2.5667578e+04  -1.8006727e+01
   2.5839844e+04  -1.9771860e+01
   2.6012109e+04  -2.1669975e+01
   2.6184375e+04  -1.8181517e+01
   2.6356641e+04  -1.8081053e+01
   2.6528906e+04  -1.7046028e+01
   2.6701172e+04  -1.6712423e+01
   2.6873438e+04  -1.7411686e+01
   2.7045703e+04  -1.3197008e+01
   2.7217969e+04  -1.0733629e+01
   2.7390234e+04  -1.1407328e+01
   2.7562500e+04  -8.2959890e+00
   2.7734766e+04  -7.4153624e+00
   2.7907031e+04  -8.8776121e+00
   2.8079297e+04  -8.1744080e+00
   2.8251562e+04  -7.3281951e+00
   2.8423828e+04  -5.2371111e+00
   2.8596094e+04  -8.7399206e+00
   2.8768359e+04  -6.9332132e+00
   2.8940625e+04  -4.7976665e+00
   2.9112891e+04  -6.2017374e+00
   2.9285156e+04  -4.5379629e+00
   2.9457422e+04  -5.5929708e+00
   2.9629688e+04  -6.3144822e+00
   2.9801953e+04  -8.3567066e+00
   2.9974219e+04  -1.0880939e+01
   3.0146484e+04  -1.2825846e+01
   3.0318750e+04  -7.8710361e+00
   3.0491016e+04  -6.9987354e+00
   3.0663281e+04  -4.8477368e+00
   3.0835547e+04  -5.5308018e+00
   3.1007812e+04  -5.4329066e+00
   3.1180078e+04  -3.9535167e+00
   3.1352344e+04  -3.5728607e+00
   3.1524609e+04  -3.2538676e+00
   3.1696875e+04  -3.2416627e+00
   3.1869141e+04  -2.9886661e+00
   3.2041406e+04  -2.8542373e+00
   3.2213672e+04  -4.4229503e+00
   3.2385938e+04  -3.7968874e+00
   3.2558203e+04  -3.4704721e+00
   3.2730469e+04  -5.9217191e+00
   3.2902734e+04  -7.3403749e+00
   3.3075000e+04  -8.0811224e+00
   3.3247266e+04  -9.7273922e+00
   3.3419531e+04  -1.2341934e+01
   3.3591797e+04  -1.6419235e+01
   3.3764062e+04  -1.3207977e+01
   3.3936328e+04  -1.3030048e+01
   3.4108594e+04  -7.4169755e+00
   3.4280859e+04  -9.7454786e+00
   3.4453125e+04  -9.9508343e+00
   3.4625391e+04  -7.7996740e+00
   3.4797656e+04  -5.9970198e+00
   3.4969922e+04  -6.1795225e+00
   3.5142188e+04  -3.6828713e+00
   3.5314453e+04  -2.1653130e+00
   3.5486719e+04  -3.7266168e-01
   3.5658984e+04   4.0382311e-01
   3.5831250e+04   3.6126521e-01
   3.6003516e+04   9.9829638e-01
   3.6175781e+04   1.3592269e+00
   3.6348047e+04   1.5786244e+00
   3.6520312e+04   3.4966662e+00
   3.6692578e+04   4.0929451e+00
   3.6864844e+04   4.1358919e+00
   3.7037109e+04   4.1271911e+00
   3.7209375e+04   4.3623185e+00
   3.7381641e+04   4.1821647e+00
   3.7553906e+04   3.6357360e+00
   3.7726172e+04   4.2856245e+00
   3.7898438e+04   4.8598123e+00
   3.8070703e+04   4.9618101e+00
   3.8242969e+04   5.2094154e+00
   3.8415234e+04   5.3682365e+00
   3.8587500e+04   5.4002743e+00
   3.8759766e+04   5.0503392e+00
   3.8932031e+04   5.4611654e+00
   3.9104297e+04   7.0264773e+00
   3.9276562e+04   7.8018894e+00
   3.9448828e+04   8.5032520e+00
   3.9621094e+04   7.4708185e+00
   3.9793359e+04   8.6666813e+00
   3.9965625e+04   7.0692997e+00
   4.0137891e+04   7.4560509e+00
   4.0310156e+04   7.1793451e+00
   4.0482422e+04   6.5396605e+00
   4.0654688e+04   5.2149734e+00
   4.0826953e+04   4.8609548e+00
   4.0999219e+04   5.0200195e+00
   4.1171484e+04   4.8118062e+00
   4.1343750e+04   3.9766040e+00
   4.1516016e+04   4.9825883e+00
   4.1688281e+04   3.2479215e+00
   4.1860547e+04   2.0392177e+00
   4.2032812e+04   1.7883158e+00
   4.2205078e+04   3.0931342e+00
   4.2377344e+04   2.3771920e+00
   4.2549609e+04   2.9090123e+00
   4.2721875e+04   2.9976013e+00
   4.2894141e+04   2.4352482e-01
   4.3066406e+04  -4.0028894e-01
   4.3238672e+04  -2.1481168e+00
   4.3410938e+04  -4.1649386e-01
   4.3583203e+04   1.0993794e-01
   4.3755469e+04  -1.9540587e-01
   4.3927734e+04  -1.8188985e-01


==> images/data/ITD_gt.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+01   5.0000000e+01
   2.0000000e+01   1.2000000e+02
   3.0000000e+01   2.0000000e+02
   4.0000000e+01   2.4000000e+02
   5.0000000e+01   3.2000000e+02
   6.0000000e+01   4.0000000e+02
   7.0000000e+01   4.7000000e+02
   8.0000000e+01   5.1000000e+02
   9.0000000e+01   5.5000000e+02
   1.0000000e+02   6.0000000e+02
   1.1000000e+02   5.0000000e+02
   1.2000000e+02   4.0000000e+02
   1.3000000e+02   3.5000000e+02
   1.4000000e+02   3.0000000e+02
   1.5000000e+02   2.5000000e+02
   1.6000000e+02   2.0000000e+02
   1.7000000e+02   1.0000000e+02
   1.8000000e+02   5.0000000e+01
   1.9000000e+02  -5.0000000e+01
   2.0000000e+02  -1.0000000e+02
   2.1000000e+02  -2.0000000e+02
   2.2000000e+02  -2.5000000e+02
   2.3000000e+02  -3.0000000e+02
   2.4000000e+02  -3.5000000e+02
   2.5000000e+02  -4.0000000e+02
   2.6000000e+02  -4.7000000e+02
   2.7000000e+02  -5.2000000e+02
   2.8000000e+02  -5.5000000e+02
   2.9000000e+02  -5.0000000e+02
   3.0000000e+02  -4.5000000e+02
   3.1000000e+02  -4.0000000e+02
   3.2000000e+02  -3.5000000e+02
   3.3000000e+02  -3.0000000e+02
   3.4000000e+02  -2.5000000e+02
   3.5000000e+02  -1.5000000e+02


==> images/data/ITD_pred.txt <==
   0.0000000e+00   0.0000000e+00
   1.0000000e+01   6.0000000e+01
   2.0000000e+01   1.3000000e+02
   3.0000000e+01   2.1000000e+02
   4.0000000e+01   2.7000000e+02
   5.0000000e+01   3.3000000e+02
   6.0000000e+01   3.8000000e+02
   7.0000000e+01   4.4000000e+02
   8.0000000e+01   4.8000000e+02
   9.0000000e+01   5.0000000e+02
   1.0000000e+02   5.4000000e+02
   1.1000000e+02   4.8000000e+02
   1.2000000e+02   4.2000000e+02
   1.3000000e+02   3.8000000e+02
   1.4000000e+02   3.3000000e+02
   1.5000000e+02   2.9000000e+02
   1.6000000e+02   2.5000000e+02
   1.7000000e+02   1.5000000e+02
   1.8000000e+02   9.0000000e+01
   1.9000000e+02  -3.0000000e+01
   2.0000000e+02  -1.2000000e+02
   2.1000000e+02  -2.0000000e+02
   2.2000000e+02  -2.6000000e+02
   2.3000000e+02  -3.1000000e+02
   2.4000000e+02  -3.6000000e+02
   2.5000000e+02  -4.2000000e+02
   2.6000000e+02  -4.9000000e+02
   2.7000000e+02  -5.4000000e+02
   2.8000000e+02  -5.6000000e+02
   2.9000000e+02  -5.3000000e+02
   3.0000000e+02  -4.7000000e+02
   3.1000000e+02  -4.2000000e+02
   3.2000000e+02  -3.8000000e+02
   3.3000000e+02  -3.4000000e+02
   3.4000000e+02  -3.0000000e+02
   3.5000000e+02  -2.2000000e+02


==> images/data/PBC.txt <==
   2.0000000e+02   3.4024471e-01
   2.2112410e+02   3.5678279e-01
   2.4447933e+02   3.3081156e-01
   2.7030136e+02   3.3081156e-01
   2.9885072e+02   3.2498136e-01
   3.3041547e+02   3.3378977e-01
   3.6531411e+02   3.5040796e-01
   4.0389877e+02   3.6862829e-01
   4.4655875e+02   3.8242871e-01
   4.9372450e+02   3.9019004e-01
   5.4587192e+02   3.9977697e-01
   6.0352718e+02   4.0953416e-01
   6.6727201e+02   4.2640176e-01
   7.3774960e+02   4.3411142e-01
   8.1567107e+02   4.6108133e-01
   9.0182264e+02   4.7468260e-01
   9.9707358e+02   4.9629396e-01
   1.1023850e+03   5.2387571e-01
   1.2188194e+03   5.7047856e-01
   1.3475517e+03   6.0394114e-01
   1.4898808e+03   6.1179358e-01
   1.6472427e+03   6.2686503e-01
   1.8212253e+03   6.3715154e-01
   2.0135840e+03   6.2349916e-01
   2.2262597e+03   6.2349916e-01
   2.4613983e+03   6.4837432e-01
   2.7213724e+03   6.5370274e-01
   3.0088050e+03   6.6428578e-01
   3.3265965e+03   6.5866929e-01
   3.6779532e+03   6.4880699e-01
   4.0664204e+03   6.5877324e-01
   4.4959177e+03   6.4624554e-01
   4.9707786e+03   6.6110265e-01
   5.4957947e+03   6.6072923e-01
   6.0762632e+03   6.9117641e-01
   6.7180410e+03   7.1569645e-01
   7.4276038e+03   7.9865366e-01
   8.2121109e+03   8.0141503e-01
   9.0794780e+03   7.3048741e-01
   1.0038457e+04   6.9498703e-01
   1.1098723e+04   8.3378977e-01
   1.2270976e+04   8.2498136e-01
   1.3567042e+04   8.3081156e-01
   1.5000000e+04   8.4024471e-01


==> images/data/nmse_directfede.txt <==
   8.0000000e+00  -6.2484698e+00
   1.6000000e+01  -1.0164260e+01
   3.2000000e+01  -1.2613700e+01
   6.4000000e+01  -1.5866408e+01
   1.2800000e+02  -1.9864192e+01
   2.5600000e+02  -2.2977664e+01


==> images/data/nmse_directspatial.txt <==
   8.0000000e+00  -8.9828642e+00
   1.6000000e+01  -1.3723219e+01
   3.2000000e+01  -1.5530485e+01
   6.4000000e+01  -2.1088481e+01
   1.2800000e+02  -1.7157716e+01
   2.5600000e+02  -2.0320456e+01


==> images/data/nmse_directspherical.txt <==
   8.0000000e+00  -9.6996890e+00
   1.6000000e+01  -1.5408551e+01
   3.2000000e+01  -1.7006677e+01
   6.4000000e+01  -2.4276600e+01
   1.2800000e+02  -2.5574193e+01
   2.5600000e+02  -2.5702952e+01
